Cost-damage analysis of attack trees

Attack trees (ATs) are a widely deployed modelling technique to categorize potential attacks on a system. An attacker of such a system aims at doing as much damage as possible, but might be limited by a cost budget. The maximum possible damage for a given cost budget is an important security metric of a system. In this paper, we find the maximum damage given a cost budget by modelling this problem with ATs, both in deterministic and probabilistic settings. We show that the general problem is NP-complete, and provide heuristics to solve it. For general ATs these are based on integer linear programming. However when the AT is tree-structured, then one can instead use a faster bottom-up approach. We also extend these methods to other problems related to the cost-damage tradeoff, such as the cost-damage Pareto front.

==> CDP_panda.csv <==
0,0
3,0
3,18
7,18
7,27.555
11,27.555
11,30.79005
13,30.79005
13,37.005
16,37.005
16,39.84
17,39.84
17,40.24005
19,40.24005
19,40.6905
20,40.6905
20,43.07505
23,43.07505
23,43.92555
24,43.92555
24,44.6289675
25,44.6289675
25,45.6649125
28,45.6649125
28,46.5154125
30,46.5154125
30,46.9149125
31,46.9149125
31,47.29237125
32,47.29237125
32,47.6372044275
33,47.6372044275
33,48.6527686125
36,48.6527686125
36,49.5032686125
38,49.5032686125
38,49.9027686125
39,49.9027686125
39,50.26494175125
41,50.26494175125
41,50.7532686125
43,50.7532686125
43,50.7736966053125
44,50.7736966053125
44,51.51494175125
46,51.51494175125
46,51.5333269447813
47,51.5333269447813
47,51.5977413088373
48,51.5977413088373
48,51.675447576125
50,51.675447576125
50,51.6919942503031
51,51.6919942503031
51,51.7499671779536
53,51.7499671779536
53,51.7534729218117
55,51.7534729218117
55,51.7569786656698
57,51.7569786656698
57,51.7592573991776


==> CDP_panda_light.csv <==
0,0
3,18
7,27.555
11,30.79005
13,37.005
16,39.84
17,40.24005
19,40.6905
20,43.07505
23,43.92555
24,44.6289675
25,45.6649125
28,46.5154125
30,46.9149125
31,47.29237125
32,47.6372044275
33,48.6527686125
36,49.5032686125
38,49.9027686125
39,50.26494175125
41,50.7532686125
43,50.7736966053125
44,51.51494175125
46,51.5333269447813
47,51.5977413088373
48,51.675447576125
50,51.6919942503031
51,51.7499671779536
53,51.7534729218117
55,51.7569786656698
57,51.7592573991776


==> CD_panda.csv <==
0,0
3,0
3,20
4,20
4,50
7,50
7,65
11,65
11,75
13,75
13,80
17,80
17,90
22,90
22,95
30,95
30,100
35,100


==> CD_panda_light.csv <==
0,0
3,20
4,50
7,65
11,75
13,80
17,90
22,95
30,100


==> CD_royalty.csv <==
0,0
1,0
1,200
3,200
3,210
5,210
5,310
6,310
8,310


==> CD_royalty_light.csv <==
0,0
1,200
3,210
5,310


==> CD_royalty_no.csv <==
2,10
3,0
4,200
6,310


==> CD_server.csv <==
0,0
250,0
250,24
568,24
568,60
976,60
976,70.8
1131,70.8
1131,75.8
1281,75.8
1281,82.8
1400,82.8


==> CD_server_light.csv <==
0,0
250,24
568,60
976,70.8
1131,75.8
1281,82.8

